Population synthesis of accreting white dwarfs: Rates and evolutionary pathways of H and He novae

Novae are some of the most commonly detected optical transients and have the potential to provide valuable information about binary evolution. Binary population synthesis codes have emerged as the most effective tool for modelling populations of binary systems, but such codes have traditionally employed greatly simplified nova physics, precluding detailed study. In this work, we implement a model treating H and He novae as individual events into the binary population synthesis code \binaryc. This treatment of novae represents a significant improvement on the `averaging' treatment currently employed in modern population synthesis codes. We discuss the evolutionary pathways leading to these phenomena and present nova event rates and distributions of several important physical parameters. Most novae are produced on massive white dwarfs, with approximately 70 and 55 per cent of nova events occurring on O/Ne white dwarfs for H and He novae respectively. Only 15 per cent of H-nova systems undergo a common-envelope phase, but these systems are responsible for the majority of H nova events. All He-accreting He-nova systems are considered post-common-envelope systems, and almost all will merge with their donor star in a gravitational-wave driven inspiral. We estimate the current annual rate of novae in M31 (Andromeda) to be approximately $41 \pm 4$ for H novae, underpredicting the current observational estimate of $65^{+15}_{-16}$, and $0.14\pm0.015$ for He novae. When varying common-envelope parameters, the H nova rate varies between 20 and 80 events per year.

==> Referee_report1_and_response.txt <==
Referee report
Population synthesis of accreting white dwarfs: Rates and evolutionary pathways of H and He
novae
by Alex Kemp et al.
This massive and impressive work follows the entire evolution of binaries – from birth to 15 Gyr
– covering the initial parameter space relevant to potential novae and their progenies
(mergers, supernovae, etc.). The results are analyzed in the frame of population synthesis and
conclusions are drawn regarding the distribution of the main nova characteristics. Almost half a
million cases are considered, spanning all combinations of initial masses of the binary
components and the initial separation. This study provides the missing link in nova evolution
theory, namely, identifies the evolutionary tracks that lead to the initial conditions arbitrarily
assumed so far in nova evolution simulations. As such, the paper deserves publication in
MNRAS; nevertheless, significant revision is required, both in order to clarify the methods of
calculation and in order to justify the working assumptions on which the study relies as regards
nova evolution, which are highly biased.
Major points
A. Nova evolution
Nova evolution is parametrized based on a few papers that seem to have been chosen at
random, no justification being provided as to the particular choice. In addition, different
parameters are taken from different papers and no attempt is made to show compatibility. For
example, ignition masses are taken from Kato (2014, 2018), while accretion efficiencies are
taken from Wang (2018) and Wu (2017). These parameters are not independent; there are
evolutionary studies that provide both of them consistently.
1.The accretion efficiency in particular cannot be correct: η is always >0. Even disregarding
many evolutionary calculations that yield negative values of η (meaning that the WD
loses mass) for a considerable fraction of the parameter space, negative values for most
observed novae result from the measured abundances of nova ejecta – see Fujimoto &
Iben 1992 (ApJ 399, p.646) and hence cannot be ignored.
2.Regarding ignition masses, it is stated (p.3, eq.1) that a correction is adopted in case of
overshoot (accreted mass larger than ignition mass), but isn’t the overshoot affecting
the recurrence time of outbursts? Since the distribution of recurrence times is a key
result of this paper, some discussion of this point would be helpful.
3.Surprisingly, angular momentum loss by magnetic braking is ignored, although it plays
an important role in addition to gravitational radiation and can be easily parametrized.
Some discussion of the effect of neglecting it should be provided.
4.He novae are considered as the result of helium accretion from a helium star
companion. In reality, a large number of He novae result from the accumulation of a
helium layer built up by repeated H novae obtained from H accretion. This contribution
to He novae could also be easily parametrized, when He ignition masses and H accretion
efficiencies are known. It may well turn out that this channel be more efficient than the
He accretion one (due to the relative scarcity of helium donors) in producing He novae.
A discussion is necessary on this point as well.
In summary, it should be emphasized in the paper that the main merit of this population
synthesis study is of showing how to obtain the distribution of nova characteristics, while the
results themselves may suffer from large errors. A few cases should be computed with different
(viable) assumptions in order to get an idea about the validity of the results.
B. Comparison with observations
1. An entire section (5.2) is devoted to the comparison of the paper’s results with one
particular nova, V 445 Pupis, an apparently He nova, which is found to be “in good
agreement with our models”. One should not get carried away... The highly simplified
evolution calculations of nova events can hardly be called “nova model” and should not
be compared with single object observations. Moreover, the comparison is actually
made with the results of a detailed calculation for this object that is compatible with
observations, with a code that serves as basis for the parametrization adopted in the
paper. The agreement is therefore not surprising. If indeed the authors seek
confirmation of their results observationally, there is sufficient data and large nova
sample analyses to use as grounds for comparison. Making predictions for a particular
system based on the present population synthesis study is preposterous. I strongly
suggest to remove this comparison.
2. Another subsection (4.6.2) is devoted to the comparison of nova rate results with the
observed nova rate in M31 (and found to disagree). Since this paper provides results for
a single generation of binary stars formed at t=0 and evolved to the present (and
beyond) – p.6, Results – applying it to a galaxy where star formation is continuous,
requires a more detailed explanation than one sentence (p.15, l.55). A reader who is not
familiar with the Williams et al. (2017) paper will find it very difficult to understand,
both the discrepancy between predictions and observations and the discrepancy
between a constant star formation rate and more sophisticated (in what way?) models. I
would suggest to either expand the discussion or leave it out. As stated earlier, the
quantitative results of this study may be in error and this may account for the
underestimated nova rate, as much as the uncertainty in the calculation of the common
envelope evolution stage, addressed in section 5.1.
3.The distribution of WD masses, as illustrated in Fig. 8, appears far too concentrated near
the Chandrasekhar limit. This result should be discussed in the light of observations,
which yield a significant number of mass estimates.
Minor points
p.2, l.14 – “...focus on reproducing the details of individual observations” is an unsubstantiated
and uncalled for generalization.
p.3, l.29-30 – explain what “a nova eruption is triggered” means – how is it followed?
It would be instructive to describe in detail the calculation of one particular evolutionary path
including repeated nova eruptions (for example, the case referred to in the introduction,
6Msun+2Msun ).
p.4, l.32 (right) or beginning of Section 3.1 – explain briefly the main features of the binary_c
code for the sake of interested readers who are not familiar with it. It is not sufficient to point
to a relevant paper.
Figs. 4-12 – define acronym SFM (even if easily guessed).
Fig. 6 – The legend includes colors orange and white, which do not appear in the figure.
p.16, l.14 (right) – define acronym SFR and use it afterwards.
p.17, Fig. 13: explain briefly in the figure caption the meaning of padova, basti, parsec, mist that
appear in the legend; it is not sufficient to give a reference to another paper.


==> individual_novae paper/legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> individual_novae paper/readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> pics/Henovaratesfile.txt <==
outpath for He nova data used: /home/alexkemp/data/data/binary_c/std5__RlowHnova2lin_pics/
Henovapadovarate= 0.1302213520436723
Henovabastirate= 0.1410760568975594
Henovaparsecrate= 0.12948165256955774
Henovamistrate= 0.15355809344868193
HenovaMEANrate= 0.13858428873986783


==> pics/Hnovaratesfile.txt <==
outpath for H nova data used: /home/alexkemp/data/data/binary_c/std5__RlowHnova2lin_pics/
Hnovapadovarate= 44.27153947309874
Hnovabastirate= 35.12286151141808
Hnovaparsecrate= 45.454041820333984
Hnovamistrate= 41.06702509340951
HnovaMEANrate= 41.47886697456508


==> pics/meanratesfileCEalphaHenova.txt <==
0.5 0.08649512458597935
0.7 0.09331599984249114
0.9 0.12466791841084428
1 0.13858428873986783
1.1 0.14871608237299347
1.3 0.1697478321733469
1.5 0.19850629270961975
2 0.25208613474226976


==> pics/meanratesfileCEalphaHnova.txt <==
0.5 45.64311817308081
0.7 41.19695483957558
0.9 42.52813490717183
1 41.47886697456508
1.1 40.40439442500262
1.3 38.843413085309095
1.5 34.77713768538613
2 34.916301722502915


==> pics/meanratesfileCElambdaHenova.txt <==
0.05 0.0787043972291023
0.1 0.08104475760127319
0.2 0.17291685951298688
0.3 0.18971484107417308
0.4 0.22061016591464944
0.5 0.20450886878363228
0.6 0.16441176907873092
0.7 0.16841010246083016
0.8 0.18427270196438617
0.9 0.175544371144155
1 0.19887626034675981
DeTa2000 0.18011221806582955
Wang2016 0.13858428873986783


==> pics/meanratesfileCElambdaHnova.txt <==
0.05 21.914562942108446
0.1 32.35642204509551
0.2 68.38762254656513
0.3 79.40963275348827
0.4 73.01819284736334
0.5 66.76909527235581
0.6 58.67237029442539
0.7 50.29043234921405
0.8 51.67629437467946
0.9 49.81222810435932
1 46.77770660255527
DeTa2000 41.54176231462422
Wang2016 41.47886697456508

